The nebular spectra of SN 2023ixf: A lower mass, partially stripped progenitor may be the result of binary interaction

SN 2023ixf is one of the brightest Core Collapse Supernovae of the 21st century and offers a rare opportunity to investigate the late stage of a Supernova through nebular phase spectroscopy. We present four nebular phase spectra from day +291 to +413 after explosion. This is supplemented with high cadence early phase spectroscopic observations and photometry covering the first 500 days to investigate explosion parameters. The narrow and blue-shifted nebular Oxygen emission lines are used to infer an ejected Oxygen mass of $<0.65M_\odot$, consistent with models of a relatively low mass ($M_{ZAMS}<15M_\odot$) progenitor. An energy of 0.3 to $1.4 \times10^{51}$ erg and a light curve powered by an initial $^{56}$Ni mass of $0.049 \pm 0.005 M_\odot$ appear consistent with a relatively standard Type II explosion, while an incomplete $\gamma$-ray trapping (with timescale of $240\pm4$ days) suggests a lower ejecta mass. Assuming a typical explosion, the broad Hydrogen and Calcium profiles suggest a common origin within a lower mass, partially stripped envelope. Hydrogen emission broadens with time, indicating contribution from an additional power source at an extended distance; while the emergence of high velocity ($\sim$6,000 km s$^{-1}$) Hydrogen emission features (beginning around day +200) may be explained by Shock Interaction with a dense Hydrogen-rich region located at $\sim1.5 \times 10^{16}$cm. Such envelope mass loss for a low mass progenitor may be explained through theoretical models of Binary interaction.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
